On the use of PN Ranging with High-rate Spectrally-efficient Modulations

In this paper, we study the feasibility of coupling the PN ranging with filtered high-order modulations, and investigate the simultaneous demodulation of a high-rate telemetry stream while tracking the PN ranging sequence. Accordingly, we design a receiver scheme that is able to perform a parallel cancellation, in closed-loop, of the ranging and the telemetry signal reciprocally. From our analysis, we find that the non-constant envelope property of the modulation causes an additional jitter on the PN ranging timing estimation that, on the other hand, can be limited by properly sizing the receiver loop bandwidth. Our study proves that the use of filtered high-order modulations combined with PN ranging outperforms the state-of-the-art in terms of spectral efficiency and achievable data rate, while having comparable ranging performance.

==> Images_paper/Fig5/SRRCJitterPNNoiseless_23ACM_0.450000_T4B_sin_L0.000000_gamma0.000100_rolloff0.200000.txt <==
#P/Pnoise		BER		Ec/N0		Lin std		Lin var		std(dB)		var(dB)
26.010300	0.000000	-17.000000	0.016390	0.000269	-17.854278	-35.708557
27.010300	0.443204	-16.000000	0.014595	0.000213	-18.357913	-36.715826
28.010300	0.435424	-15.000000	0.013000	0.000169	-18.860437	-37.720874
29.010300	0.426573	-14.000000	0.011582	0.000134	-19.362119	-38.724238
30.010300	0.417032	-13.000000	0.010320	0.000107	-19.863117	-39.726234
31.010300	0.203999	-12.000000	0.009389	0.000088	-20.273978	-40.547956
32.010300	0.203558	-11.000000	0.008396	0.000070	-20.759522	-41.519043
33.010300	0.203003	-10.000000	0.007510	0.000056	-21.243460	-42.486919
34.010300	0.202305	-9.000000	0.006721	0.000045	-21.725390	-43.450779
35.010300	0.201426	-8.000000	0.006019	0.000036	-22.204830	-44.409660
36.010300	0.200319	-7.000000	0.005394	0.000029	-22.681145	-45.362290
37.010300	0.198926	-6.000000	0.004838	0.000023	-23.153536	-46.307072
38.010300	0.197172	-5.000000	0.004344	0.000019	-23.621061	-47.242122
39.010300	0.194964	-4.000000	0.003906	0.000015	-24.082666	-48.165331
40.010300	0.192185	-3.000000	0.003518	0.000012	-24.537140	-49.074280
41.010300	0.188685	-2.000000	0.003175	0.000010	-24.982921	-49.965842
42.010300	0.184279	-1.000000	0.002872	0.000008	-25.418292	-50.836583
43.010300	0.179065	0.000000	0.002605	0.000007	-25.841423	-51.682845
44.010300	0.172531	1.000000	0.002371	0.000006	-26.250214	-52.500429
45.010300	0.164305	2.000000	0.002166	0.000005	-26.642508	-53.285017
46.010300	0.154043	3.000000	0.001988	0.000004	-27.015992	-54.031985
47.010300	0.141295	4.000000	0.001833	0.000003	-27.368520	-54.737040
48.010300	0.126250	5.000000	0.001699	0.000003	-27.698045	-55.396090
49.010300	0.107587	6.000000	0.001584	0.000003	-28.002791	-56.005583
50.010300	0.084666	7.000000	0.001485	0.000002	-28.281441	-56.562883
51.010300	0.058978	8.000000	0.001402	0.000002	-28.533330	-57.066660
52.010300	0.031266	9.000000	0.001331	0.000002	-28.758363	-57.516726
53.010300	0.009479	10.000000	0.001271	0.000002	-28.957090	-57.914180
54.010300	0.000694	11.000000	0.001222	0.000001	-29.130667	-58.261335
55.010300	0.000000	12.000000	0.001180	0.000001	-29.280742	-58.561485
56.010300	0.000000	13.000000	0.001146	0.000001	-29.409289	-58.818577
57.010300	0.000000	14.000000	0.001117	0.000001	-29.518503	-59.037006
58.010300	0.000000	15.000000	0.001094	0.000001	-29.610628	-59.221256
59.010300	0.000000	16.000000	0.001075	0.000001	-29.687864	-59.375728
60.010300	0.000000	17.000000	0.001059	0.000001	-29.752306	-59.504612
61.010300	0.000000	18.000000	0.001046	0.000001	-29.805871	-59.611741
62.010300	0.000000	19.000000	0.001035	0.000001	-29.850267	-59.700533
63.010300	0.000000	20.000000	0.001026	0.000001	-29.886995	-59.773989
64.010300	0.000000	21.000000	0.001019	0.000001	-29.917351	-59.834701
65.010300	0.000000	22.000000	0.001013	0.000001	-29.942424	-59.884848
66.010300	0.000000	23.000000	0.001009	0.000001	-29.963139	-59.926277
67.010300	0.000000	24.000000	0.001005	0.000001	-29.980267	-59.960534


==> Images_paper/Fig5/SRRCJitterPNNoiseless_23ACM_0.450000_T4B_sin_L0.000000_gamma0.001000_rolloff0.200000.txt <==
#P/Pnoise			BER		Ec/N0		Lin std		Lin var		std(dB)		var(dB)
20.010300	0.417032	-13.000000	0.034753	0.001208	-14.590029	-29.180059
21.010300	0.000000	-12.000000	0.030733	0.000945	-15.123981	-30.247963
22.010300	0.000000	-11.000000	0.027459	0.000754	-15.613164	-31.226328
23.010300	0.000000	-10.000000	0.024553	0.000603	-16.098929	-32.197857
24.010300	0.000000	-9.000000	0.021970	0.000483	-16.581661	-33.163323
25.010300	0.000000	-8.000000	0.019672	0.000387	-17.061448	-34.122896
26.010300	0.000000	-7.000000	0.017628	0.000311	-17.538078	-35.076156
27.010300	0.000000	-6.000000	0.015808	0.000250	-18.011137	-36.022274
28.010300	0.000000	-5.000000	0.014191	0.000201	-18.479917	-36.959834
29.010300	0.000000	-4.000000	0.012754	0.000163	-18.943514	-37.887028
30.010300	0.000000	-3.000000	0.011480	0.000132	-19.400746	-38.801493
31.010300	0.000000	-2.000000	0.010351	0.000107	-19.850155	-39.700310
32.010300	0.000000	-1.000000	0.009354	0.000087	-20.290059	-40.580118
33.010300	0.000000	0.000000	0.008475	0.000072	-20.718521	-41.437041
34.010300	0.000000	1.000000	0.007703	0.000059	-21.133275	-42.266551
35.010300	0.000000	2.000000	0.007028	0.000049	-21.531954	-43.063908
36.010300	0.000000	3.000000	0.006439	0.000041	-21.911929	-43.823859
37.010300	0.000000	4.000000	0.005928	0.000035	-22.270718	-44.541435
38.010300	0.000000	5.000000	0.005488	0.000030	-22.605996	-45.211991
39.010300	0.000000	6.000000	0.005110	0.000026	-22.915664	-45.831327
40.010300	0.000000	7.000000	0.004788	0.000023	-23.198154	-46.396308
41.010300	0.000000	8.000000	0.004516	0.000020	-23.452649	-46.905298
42.010300	0.000000	9.000000	0.004287	0.000018	-23.678904	-47.357808
43.010300	0.000000	10.000000	0.004095	0.000017	-23.877518	-47.755036
44.010300	0.000000	11.000000	0.003936	0.000015	-24.049698	-48.099397
45.010300	0.000000	12.000000	0.003804	0.000014	-24.197215	-48.394430
46.010300	0.000000	13.000000	0.003696	0.000014	-24.322232	-48.644464
47.010300	0.000000	14.000000	0.003608	0.000013	-24.427152	-48.854305
48.010300	0.000000	15.000000	0.003536	0.000013	-24.514445	-49.028890
49.010300	0.000000	16.000000	0.003478	0.000012	-24.586548	-49.173097
50.010300	0.000000	17.000000	0.003431	0.000012	-24.645727	-49.291454
51.010300	0.000000	18.000000	0.003393	0.000012	-24.694041	-49.388081
52.010300	0.000000	19.000000	0.003363	0.000011	-24.733321	-49.466642
53.010300	0.000000	20.000000	0.003338	0.000011	-24.765142	-49.530284
54.010300	0.000000	21.000000	0.003318	0.000011	-24.790856	-49.581713
55.010300	0.000000	22.000000	0.003302	0.000011	-24.811588	-49.623177
56.010300	0.000000	23.000000	0.003290	0.000011	-24.828276	-49.656552
57.010300	0.000000	24.000000	0.003280	0.000011	-24.841692	-49.683385


==> Images_paper/Fig5/SRRCJitterPNNoiseless_23ACM_0.450000_T4B_sin_L0.000000_gamma0.010000_rolloff0.200000.txt <==
#P/Pnoise		BER		Ec/N0		Lin std		Lin var		std(dB)		var(dB)
11.010300	0.404938	-12.000000	0.099244	0.009849	-10.032936	-20.065871
12.010300	0.391714	-11.000000	0.088146	0.007770	-10.547952	-21.095903
13.010300	0.378876	-10.000000	0.078461	0.006156	-11.053450	-22.106900
14.010300	0.363397	-9.000000	0.069890	0.004885	-11.555863	-23.111726
15.010300	0.347605	-8.000000	0.062329	0.003885	-12.053128	-24.106256
16.010300	0.330327	-7.000000	0.055657	0.003098	-12.544781	-25.089561
17.010300	0.311634	-6.000000	0.049775	0.002478	-13.029926	-26.059851
18.010300	0.292002	-5.000000	0.044590	0.001988	-13.507645	-27.015291
19.010300	0.271748	-4.000000	0.040024	0.001602	-13.976742	-27.953483
20.010300	0.249693	-3.000000	0.036009	0.001297	-14.435927	-28.871853
21.010300	0.228694	-2.000000	0.032477	0.001055	-14.884228	-29.768456
22.010300	0.207332	-1.000000	0.029373	0.000863	-15.320478	-30.640955
23.010300	0.185563	0.000000	0.026650	0.000710	-15.742961	-31.485922
24.010300	0.165056	1.000000	0.024267	0.000589	-16.149829	-32.299657
25.010300	0.144841	2.000000	0.022187	0.000492	-16.538957	-33.077913
26.010300	0.126026	3.000000	0.020379	0.000415	-16.908100	-33.816200
27.010300	0.107603	4.000000	0.018815	0.000354	-17.254928	-34.509856
28.010300	0.089406	5.000000	0.017469	0.000305	-17.577320	-35.154640
29.010300	0.072510	6.000000	0.016318	0.000266	-17.873437	-35.746874
30.010300	0.057171	7.000000	0.015339	0.000235	-18.142060	-36.284119
31.010300	0.042690	8.000000	0.014513	0.000211	-18.382526	-36.765052
32.010300	0.030043	9.000000	0.013820	0.000191	-18.594913	-37.189826
33.010300	0.020028	10.000000	0.013243	0.000175	-18.780042	-37.560085
34.010300	0.012093	11.000000	0.012766	0.000163	-18.939401	-37.878802
35.010300	0.006455	12.000000	0.012374	0.000153	-19.074968	-38.149936
36.010300	0.003103	13.000000	0.012053	0.000145	-19.189071	-38.378142
37.010300	0.001260	14.000000	0.011792	0.000139	-19.284181	-38.568362
38.010300	0.000428	15.000000	0.011580	0.000134	-19.362774	-38.725549
39.010300	0.000135	16.000000	0.011410	0.000130	-19.427252	-38.854504
40.010300	0.000025	17.000000	0.011272	0.000127	-19.479810	-38.959620
41.010300	0.000004	18.000000	0.011162	0.000125	-19.522419	-39.044839
42.010300	0.000000	19.000000	0.011074	0.000123	-19.556807	-39.113613
43.010300	0.000000	20.000000	0.011004	0.000121	-19.584454	-39.168908
44.010300	0.000000	21.000000	0.010948	0.000120	-19.606618	-39.213236
45.010300	0.000000	22.000000	0.010904	0.000119	-19.624337	-39.248674
46.010300	0.000000	23.000000	0.010868	0.000118	-19.638469	-39.276938
47.010300	0.000000	24.000000	0.010840	0.000118	-19.649718	-39.299435
48.010300	0.000000	25.000000	0.010818	0.000117	-19.658656	-39.317312
49.010300	0.000000	26.000000	0.010800	0.000117	-19.665749	-39.331497
50.010300	0.000000	27.000000	0.010786	0.000116	-19.671370	-39.342740
51.010300	0.000000	28.000000	0.010775	0.000116	-19.675819	-39.351638
52.010300	0.000000	29.000000	0.010766	0.000116	-19.679336	-39.358672
53.010300	0.000000	30.000000	0.010759	0.000116	-19.682113	-39.364226
54.010300	0.000000	31.000000	0.010754	0.000116	-19.684303	-39.368607
55.010300	0.000000	32.000000	0.010750	0.000116	-19.686027	-39.372054

==> Images_paper/Fig6/SCCCPNClosedLoop_4bps_0.450000_T4B_sin_ns8_gamma0.001000_rolloff0.200000.txt <==
Ec/N0[dB]	P/N0BL[dB]	BER		Jitter[dB]
-4.220077	20.010300	0.374675	-25.089565
-3.220077	21.010300	0.357819	-26.297382
-2.220077	22.010300	0.339114	-27.829377
-1.220077	23.010300	0.318578	-28.929015
-0.220077	24.010300	0.296466	-30.011861
0.779923	25.010300	0.272973	-31.143467
1.779923	26.010300	0.248743	-32.221869
2.779923	27.010300	0.224295	-33.176991
3.779923	28.010300	0.200092	-34.334504
4.779923	29.010300	0.176243	-35.240077
5.779923	30.010300	0.153229	-36.114606
6.779923	31.010300	0.130884	-36.749574
7.779923	32.010300	0.109350	-37.477812
8.779923	33.010300	0.088689	-38.593563
9.779923	34.010300	0.069307	-39.460185
10.779923	35.010300	0.051718	-40.469683
11.779923	36.010300	0.036476	-41.623669
12.779923	37.010300	0.024032	-42.716763
13.779923	38.010300	0.014674	-43.686698
14.779923	39.010300	0.008142	-44.600287
15.779923	40.010300	0.004021	-45.320364
16.779923	41.010300	0.001719	-45.997503
17.779923	42.010300	0.000616	-46.453409
18.779923	43.010300	0.000182	-46.832615
19.779923	44.010300	0.000043	-47.127232
20.779923	45.010300	0.000008	-47.327571
21.779923	46.010300	0.000001	-47.529484
22.779923	47.010300	0.000000	-47.697175
23.779923	48.010300	0.000000	-47.835851
24.779923	49.010300	0.000000	-47.949948
25.779923	50.010300	0.000000	-48.043395
26.779923	51.010300	0.000000	-48.119653
27.779923	52.010300	0.000000	-48.181706
28.779923	53.010300	0.000000	-48.232096
29.779923	54.010300	0.000000	-48.272953
30.779923	55.010300	0.000000	-48.306049
31.779923	56.010300	0.000000	-48.332846
32.779923	57.010300	0.000000	-48.354541


==> Images_paper/Fig6/SCCCPNClosedLoop_5bps_0.450000_T4B_sin_ns8_gamma0.001000_rolloff0.200000.txt <==
Ec/N0[dB]	P/N0BL[dB]	BER		Jitter[dB]
-4.220077	20.010300	0.402095	-24.490095
-3.220077	21.010300	0.388205	-26.308311
-2.220077	22.010300	0.372868	-27.656091
-1.220077	23.010300	0.356036	-28.790420
-0.220077	24.010300	0.337711	-30.320055
0.779923	25.010300	0.318355	-31.691773
1.779923	26.010300	0.298013	-32.687515
2.779923	27.010300	0.277265	-33.478468
3.779923	28.010300	0.255955	-34.317088
4.779923	29.010300	0.234176	-35.366501
5.779923	30.010300	0.212160	-36.112154
6.779923	31.010300	0.190028	-36.776687
7.779923	32.010300	0.167813	-37.556675
8.779923	33.010300	0.145660	-38.411801
9.779923	34.010300	0.124008	-39.287325
10.779923	35.010300	0.102934	-40.064866
11.779923	36.010300	0.082856	-40.654032
12.779923	37.010300	0.064061	-41.582279
13.779923	38.010300	0.047401	-42.615399
14.779923	39.010300	0.033206	-43.542450
15.779923	40.010300	0.021841	-44.442482
16.779923	41.010300	0.013473	-45.318548
17.779923	42.010300	0.007705	-45.909400
18.779923	43.010300	0.003990	-46.445889
19.779923	44.010300	0.001853	-46.809878
20.779923	45.010300	0.000748	-47.047461
21.779923	46.010300	0.000265	-47.279832
22.779923	47.010300	0.000071	-47.448872
23.779923	48.010300	0.000014	-47.577570
24.779923	49.010300	0.000002	-47.661507
25.779923	50.010300	0.000000	-47.748177
26.779923	51.010300	0.000000	-47.818540
27.779923	52.010300	0.000000	-47.875622
28.779923	53.010300	0.000000	-47.921981
29.779923	54.010300	0.000000	-47.959520
30.779923	55.010300	0.000000	-47.989898
31.779923	56.010300	0.000000	-48.014474
32.779923	57.010300	0.000000	-48.034356


==> Images_paper/Fig6/SCCCPNClosedLoop_6bps_0.450000_T4B_sin_ns8_gamma0.001000_rolloff0.200000.txt <==
Ec/N0[dB]	P/N0BL[dB]	BER		Jitter[dB]
-4.220077	20.010300	0.417010	-25.075382
-3.220077	21.010300	0.405713	-26.486407
-2.220077	22.010300	0.393386	-27.782136
-1.220077	23.010300	0.379662	-29.202132
-0.220077	24.010300	0.364730	-30.475548
0.779923	25.010300	0.348549	-31.611852
1.779923	26.010300	0.331027	-32.600085
2.779923	27.010300	0.312418	-33.552018
3.779923	28.010300	0.292718	-34.672777
4.779923	29.010300	0.272125	-35.744947
5.779923	30.010300	0.250637	-36.664233
6.779923	31.010300	0.228995	-37.603578
7.779923	32.010300	0.207242	-38.527524
8.779923	33.010300	0.185971	-39.107981
9.779923	34.010300	0.165356	-39.618637
10.779923	35.010300	0.145592	-40.285695
11.779923	36.010300	0.126729	-40.904023
12.779923	37.010300	0.108658	-41.355108
13.779923	38.010300	0.091117	-41.918186
14.779923	39.010300	0.074358	-42.562089
15.779923	40.010300	0.058410	-43.421957
16.779923	41.010300	0.043737	-44.220533
17.779923	42.010300	0.030845	-45.019254
18.779923	43.010300	0.020270	-45.842978
19.779923	44.010300	0.012145	-46.574132
20.779923	45.010300	0.006598	-47.244487
21.779923	46.010300	0.003153	-47.839318
22.779923	47.010300	0.001282	-48.298765
23.779923	48.010300	0.000431	-48.639509
24.779923	49.010300	0.000118	-48.844821
25.779923	50.010300	0.000020	-48.984577
26.779923	51.010300	0.000003	-49.092738
27.779923	52.010300	0.000000	-49.172356
28.779923	53.010300	0.000000	-49.235981
29.779923	54.010300	0.000000	-49.287182
30.779923	55.010300	0.000000	-49.328663
31.779923	56.010300	0.000000	-49.362230
32.779923	57.010300	0.000000	-49.389380


==> Images_paper/Fig7/SCCCPNClosedLoop_2bps_0.450000_T4B_sin_ns8_gamma0.001000_rolloff0.200000.txt <==
Ec/N0[dB]	P/N0BL[dB]	BER		Jitter[dB]
-3.220077	21.010300	0.247563	-25.856913
-2.220077	22.010300	0.221768	-27.305250
-1.220077	23.010300	0.194975	-28.710677
-0.220077	24.010300	0.167339	-30.273937
0.779923	25.010300	0.139450	-31.442609
1.779923	26.010300	0.111936	-33.193707
2.779923	27.010300	0.086260	-34.366823
3.779923	28.010300	0.063061	-35.705823
4.779923	29.010300	0.042960	-36.788103
5.779923	30.010300	0.026862	-37.801808
6.779923	31.010300	0.015119	-39.095510
7.779923	32.010300	0.007605	-40.430402
8.779923	33.010300	0.003238	-41.213704
9.779923	34.010300	0.001121	-42.158575
10.779923	35.010300	0.000303	-42.970087
11.779923	36.010300	0.000063	-43.710264
12.779923	37.010300	0.000006	-44.460825
13.779923	38.010300	0.000000	-45.105637
14.779923	39.010300	0.000000	-45.697116
15.779923	40.010300	0.000000	-46.232563
16.779923	41.010300	0.000000	-46.710796
17.779923	42.010300	0.000000	-47.132081
18.779923	43.010300	0.000000	-47.498289
19.779923	44.010300	0.000000	-47.812606
20.779923	45.010300	0.000000	-48.079207
21.779923	46.010300	0.000000	-48.302910
22.779923	47.010300	0.000000	-48.488803
23.779923	48.010300	0.000000	-48.641966
24.779923	49.010300	0.000000	-48.767234
25.779923	50.010300	0.000000	-48.869030
26.779923	51.010300	0.000000	-48.951300
27.779923	52.010300	0.000000	-49.017480
28.779923	53.010300	0.000000	-49.070503
29.779923	54.010300	0.000000	-49.112839
30.779923	55.010300	0.000000	-49.146540
31.779923	56.010300	0.000000	-49.173292
32.779923	57.010300	0.000000	-49.194477


==> Images_paper/Fig7/SCCCPNClosedLoop_3bps_0.450000_T4B_sin_ns8_gamma0.001000_rolloff0.200000.txt <==
Ec/N0[dB]	P/N0BL[dB]	BER		Jitter[dB]
-4.220077	20.010300	0.337104	-25.026282
-3.220077	21.010300	0.317394	-26.553607
-2.220077	22.010300	0.296121	-27.699083
-1.220077	23.010300	0.273267	-29.035986
-0.220077	24.010300	0.249032	-30.366890
0.779923	25.010300	0.223837	-31.503395
1.779923	26.010300	0.198208	-32.471877
2.779923	27.010300	0.172863	-33.242799
3.779923	28.010300	0.148190	-34.333499
4.779923	29.010300	0.124642	-35.506594
5.779923	30.010300	0.102610	-36.474763
6.779923	31.010300	0.082291	-37.678511
7.779923	32.010300	0.063742	-38.595983
8.779923	33.010300	0.047106	-39.516371
9.779923	34.010300	0.032845	-40.639507
10.779923	35.010300	0.021272	-41.788541
11.779923	36.010300	0.012493	-42.944460
12.779923	37.010300	0.006527	-43.995283
13.779923	38.010300	0.002918	-44.866377
14.779923	39.010300	0.001065	-45.597836
15.779923	40.010300	0.000314	-46.183896
16.779923	41.010300	0.000067	-46.716816
17.779923	42.010300	0.000011	-47.043565
18.779923	43.010300	0.000001	-47.410633
19.779923	44.010300	0.000000	-47.735413
20.779923	45.010300	0.000000	-48.012082
21.779923	46.010300	0.000000	-48.245347
22.779923	47.010300	0.000000	-48.440086
23.779923	48.010300	0.000000	-48.601303
24.779923	49.010300	0.000000	-48.733792
25.779923	50.010300	0.000000	-48.841994
26.779923	51.010300	0.000000	-48.929904
27.779923	52.010300	0.000000	-49.001018
28.779923	53.010300	0.000000	-49.058344
29.779923	54.010300	0.000000	-49.104418
30.779923	55.010300	0.000000	-49.141362
31.779923	56.010300	0.000000	-49.170925
32.779923	57.010300	0.000000	-49.194543
